An algorithm to calculate the relative orbit, ephemeris, and individual masses of unresolved astrometric binaries. Example of application on the newest Gaia DR3 binaries: the ESMORGA catalog

The recent Gaia Data Release 3 has unveiled a catalog of over eight hundred thousand binary systems, providing orbital solutions for half of them. Since most of them are unresolved astrometric binaries, several astrophysical parameters that can be only derived from their relative orbits together with spectroscopic data, such as the individual stellar masses, remain unknown. Indeed, only the mass of the primary, $\texttt{m1}$, and a wide interval, $\texttt{[m2_lower, m2_upper]}$, for the secondary companion of main-sequence astrometric binaries have been derived to date (Gaia Collaboration et al., 2023). In order to obtain the correct values for each component, we propose an analytic algorithm to estimate the two most probable relative orbits and magnitude differences of a certain main-sequence or subgiant astrometric binary using all available Gaia data. Subsequently, both possible solutions are constrained to the one that is consistent with $\texttt{m1, m2_lower}$ and $\texttt{m2_upper}$. Moreover, we deduce not only the correct values of the individual masses for each binary but also the size of the telescope necessary to resolve their components. The workflow of our algorithm as well as the ESMORGA (Ephemeris, Stellar Masses, and relative ORbits from GAia) catalog with more than one hundred thousand individual masses, spectral types, and effective temperatures derivated from its application are also presented.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

